A DG/CR discretization for the variational phase-field approach to fracture

Variational phase-field models of fracture are widely used to simulate nucleation and propagation of cracks in brittle materials. They are based on the approximation of the solutions of free-discontinuity fracture energy by two smooth function: a displacement and a damage field. Their numerical implementation is typically based on the discretization of both fields by nodal $\mathbb{P}^1$ Lagrange finite elements. In this article, we propose a nonconforming approximation by discontinuous elements for the displacement and nonconforming elements, whose gradient is more isotropic, for the damage. The handling of the nonconformity is derived from that of heterogeneous diffusion problems. We illustrate the robustness and versatility of the proposed method through series of examples.

==> images/CG_2.txt <==
2.500e-01  1.51782e+00
2.547e-01  1.51801e+00
2.594e-01  1.51823e+00
2.642e-01  1.51850e+00
2.689e-01  1.51884e+00
2.736e-01  1.51926e+00
2.783e-01  1.51977e+00
2.830e-01  1.52043e+00
2.878e-01  1.52133e+00
2.925e-01  1.52261e+00
2.972e-01  1.52487e+00
3.019e-01  1.56700e+00
3.066e-01  1.58988e+00
3.114e-01  1.61877e+00
3.161e-01  1.64476e+00
3.208e-01  1.66698e+00
3.255e-01  1.70551e+00
3.302e-01  1.73288e+00
3.350e-01  1.75765e+00
3.397e-01  1.80282e+00
3.444e-01  1.83871e+00
3.491e-01  1.86583e+00
3.538e-01  1.90331e+00
3.586e-01  1.93504e+00
3.633e-01  1.97196e+00
3.680e-01  1.99431e+00
3.727e-01  2.02361e+00
3.774e-01  2.07167e+00
3.822e-01  2.10262e+00
3.869e-01  2.12822e+00
3.916e-01  2.15748e+00
3.963e-01  2.19056e+00
4.010e-01  2.23571e+00
4.058e-01  2.26634e+00
4.105e-01  2.29976e+00
4.152e-01  2.33806e+00
4.199e-01  2.36537e+00
4.246e-01  2.39509e+00
4.294e-01  2.43395e+00
4.341e-01  2.46737e+00
4.388e-01  2.50284e+00
4.435e-01  2.53396e+00
4.482e-01  2.55676e+00
4.529e-01  2.60183e+00
4.577e-01  2.62912e+00
4.624e-01  2.66303e+00
4.671e-01  2.68920e+00
4.718e-01  2.73055e+00
4.765e-01  2.76584e+00
4.813e-01  2.79644e+00
4.860e-01  2.81780e+00
4.907e-01  2.85842e+00
4.954e-01  2.88723e+00
5.001e-01  2.92321e+00
5.049e-01  2.94949e+00
5.096e-01  2.98835e+00
5.143e-01  3.01922e+00
5.190e-01  3.03868e+00
5.237e-01  3.07344e+00
5.285e-01  3.10598e+00
5.332e-01  3.13310e+00
5.379e-01  3.17686e+00
5.426e-01  3.19530e+00
5.473e-01  3.23123e+00
5.521e-01  3.26628e+00
5.568e-01  3.30030e+00
5.615e-01  3.33982e+00
5.662e-01  3.37442e+00
5.709e-01  3.40495e+00
5.757e-01  3.42523e+00
5.804e-01  3.46068e+00
5.851e-01  3.50208e+00
5.898e-01  3.52969e+00
5.945e-01  3.55822e+00
5.993e-01  3.58306e+00
6.040e-01  3.61523e+00
6.087e-01  3.65252e+00
6.134e-01  3.69153e+00
6.181e-01  3.72140e+00
6.229e-01  3.74891e+00
6.276e-01  3.77640e+00
6.323e-01  3.80633e+00
6.370e-01  3.83046e+00
6.417e-01  3.86445e+00
6.465e-01  3.91099e+00
6.512e-01  3.93180e+00
6.559e-01  3.97432e+00
6.606e-01  4.00893e+00
6.653e-01  4.03396e+00
6.701e-01  4.06210e+00
6.748e-01  4.08618e+00
6.795e-01  4.12051e+00
6.842e-01  4.15995e+00
6.889e-01  4.18564e+00
6.937e-01  4.21824e+00
6.984e-01  4.26358e+00
7.031e-01  4.29253e+00
7.078e-01  4.32238e+00
7.125e-01  4.35141e+00
7.173e-01  4.37849e+00
7.220e-01  4.41185e+00
7.267e-01  4.45126e+00
7.314e-01  4.46811e+00
7.361e-01  4.50126e+00
7.409e-01  4.52987e+00
7.456e-01  4.57153e+00
7.503e-01  4.59690e+00
7.550e-01  4.63086e+00
7.597e-01  4.66457e+00
7.645e-01  4.68941e+00
7.692e-01  4.72130e+00
7.739e-01  4.74801e+00
7.786e-01  4.78077e+00
7.833e-01  4.82071e+00
7.881e-01  4.84511e+00
7.928e-01  4.89612e+00
7.975e-01  4.91677e+00
8.022e-01  4.95046e+00
8.069e-01  4.98419e+00
8.116e-01  5.00555e+00
8.164e-01  5.04468e+00
8.211e-01  5.06063e+00
8.258e-01  5.09807e+00
8.305e-01  5.12029e+00
8.352e-01  5.15595e+00
8.400e-01  5.18097e+00
8.447e-01  5.22081e+00
8.494e-01  5.25373e+00
8.541e-01  5.28403e+00
8.588e-01  5.31814e+00
8.636e-01  5.33667e+00
8.683e-01  5.36773e+00
8.730e-01  5.39965e+00
8.777e-01  5.44353e+00
8.824e-01  5.47143e+00
8.872e-01  5.49078e+00
8.919e-01  5.52534e+00
8.966e-01  5.56615e+00
9.013e-01  5.59053e+00
9.060e-01  5.61747e+00
9.108e-01  5.64610e+00
9.155e-01  5.68742e+00
9.202e-01  5.71191e+00
9.249e-01  5.74609e+00
9.296e-01  5.78328e+00
9.344e-01  5.81928e+00
9.391e-01  5.85404e+00
9.438e-01  5.87750e+00
9.485e-01  5.91175e+00
9.532e-01  5.93894e+00
9.580e-01  5.98298e+00
9.627e-01  6.02144e+00
9.674e-01  6.05568e+00
9.721e-01  6.10106e+00
9.768e-01  6.12381e+00
9.816e-01  6.15305e+00
9.863e-01  6.20294e+00


==> images/CG_5.txt <==
2.500e-01 1.53885e+00
2.547e-01 1.53933e+00
2.594e-01 1.53991e+00
2.642e-01 1.54061e+00
2.689e-01 1.54147e+00
2.736e-01 1.54253e+00
2.783e-01 1.54389e+00
2.830e-01 1.54567e+00
2.878e-01 1.54817e+00
2.925e-01 1.55225e+00
2.972e-01 1.57515e+00
3.019e-01 1.60493e+00
3.066e-01 1.63077e+00
3.114e-01 1.65829e+00
3.161e-01 1.68394e+00
3.208e-01 1.71626e+00
3.255e-01 1.74542e+00
3.302e-01 1.77078e+00
3.350e-01 1.80295e+00
3.397e-01 1.83322e+00
3.444e-01 1.86273e+00
3.491e-01 1.89709e+00
3.538e-01 1.92579e+00
3.586e-01 1.95899e+00
3.633e-01 1.98498e+00
3.680e-01 2.01694e+00
3.727e-01 2.04578e+00
3.774e-01 2.08190e+00
3.822e-01 2.10913e+00
3.869e-01 2.13827e+00
3.916e-01 2.17075e+00
3.963e-01 2.20145e+00
4.010e-01 2.23158e+00
4.058e-01 2.26445e+00
4.105e-01 2.29618e+00
4.152e-01 2.32883e+00
4.199e-01 2.35468e+00
4.246e-01 2.38567e+00
4.294e-01 2.41931e+00
4.341e-01 2.44978e+00
4.388e-01 2.47663e+00
4.435e-01 2.50933e+00
4.482e-01 2.54070e+00
4.529e-01 2.57211e+00
4.577e-01 2.60257e+00
4.624e-01 2.63099e+00
4.671e-01 2.66323e+00
4.718e-01 2.69474e+00
4.765e-01 2.72219e+00
4.813e-01 2.75436e+00
4.860e-01 2.78284e+00
4.907e-01 2.81704e+00
4.954e-01 2.84335e+00
5.001e-01 2.87350e+00
5.049e-01 2.90400e+00
5.096e-01 2.93392e+00
5.143e-01 2.96147e+00
5.190e-01 2.98819e+00
5.237e-01 3.01851e+00
5.285e-01 3.04685e+00
5.332e-01 3.07571e+00
5.379e-01 3.10558e+00
5.426e-01 3.13612e+00
5.473e-01 3.16655e+00
5.521e-01 3.19878e+00
5.568e-01 3.22596e+00
5.615e-01 3.25876e+00
5.662e-01 3.28716e+00
5.709e-01 3.31683e+00
5.757e-01 3.34260e+00
5.804e-01 3.37594e+00
5.851e-01 3.40494e+00
5.898e-01 3.43514e+00
5.945e-01 3.46516e+00
5.993e-01 3.49422e+00
6.040e-01 3.51996e+00
6.087e-01 3.55470e+00
6.134e-01 3.58060e+00
6.181e-01 3.61197e+00
6.229e-01 3.64172e+00
6.276e-01 3.67083e+00
6.323e-01 3.69840e+00
6.370e-01 3.72801e+00
6.417e-01 3.76165e+00
6.465e-01 3.78864e+00
6.512e-01 3.82019e+00
6.559e-01 3.85280e+00
6.606e-01 3.88007e+00
6.653e-01 3.90850e+00
6.701e-01 3.93387e+00
6.748e-01 3.96288e+00
6.795e-01 3.99478e+00
6.842e-01 4.02561e+00
6.889e-01 4.05457e+00
6.937e-01 4.08767e+00
6.984e-01 4.11727e+00
7.031e-01 4.14306e+00
7.078e-01 4.17585e+00
7.125e-01 4.20149e+00
7.173e-01 4.23491e+00
7.220e-01 4.26025e+00
7.267e-01 4.28885e+00
7.314e-01 4.31768e+00
7.361e-01 4.34933e+00
7.409e-01 4.37955e+00
7.456e-01 4.40944e+00
7.503e-01 4.43824e+00
7.550e-01 4.46356e+00
7.597e-01 4.49651e+00
7.645e-01 4.52447e+00
7.692e-01 4.55559e+00
7.739e-01 4.58160e+00
7.786e-01 4.61291e+00
7.833e-01 4.64273e+00
7.881e-01 4.67037e+00
7.928e-01 4.70159e+00
7.975e-01 4.72992e+00
8.022e-01 4.75768e+00
8.069e-01 4.78535e+00
8.116e-01 4.81536e+00
8.164e-01 4.84197e+00
8.211e-01 4.87186e+00
8.258e-01 4.89919e+00
8.305e-01 4.92595e+00
8.352e-01 4.95501e+00
8.400e-01 4.98478e+00
8.447e-01 5.01558e+00
8.494e-01 5.03802e+00
8.541e-01 5.07270e+00
8.588e-01 5.09746e+00
8.636e-01 5.12830e+00
8.683e-01 5.15637e+00
8.730e-01 5.18729e+00
8.777e-01 5.21624e+00
8.824e-01 5.24178e+00


==> images/DG_2.txt <==
2.500e-01 1.51218e+00
2.605e-01 1.51280e+00
2.709e-01 1.51374e+00
2.814e-01 1.51517e+00
2.919e-01 1.51759e+00
3.023e-01 1.52239e+00
3.128e-01 1.62703e+00
3.233e-01 1.71283e+00
3.337e-01 1.77584e+00
3.442e-01 1.83570e+00
3.547e-01 1.88907e+00
3.651e-01 1.97518e+00
3.756e-01 2.02916e+00
3.861e-01 2.11458e+00
3.965e-01 2.17107e+00
4.070e-01 2.23157e+00
4.175e-01 2.31048e+00
4.279e-01 2.37510e+00
4.384e-01 2.43592e+00
4.489e-01 2.50487e+00
4.593e-01 2.57853e+00
4.698e-01 2.63437e+00
4.803e-01 2.71052e+00
4.907e-01 2.76456e+00
5.012e-01 2.83967e+00
5.117e-01 2.90619e+00
5.221e-01 2.97482e+00
5.326e-01 3.04152e+00
5.431e-01 3.10924e+00
5.535e-01 3.17936e+00
5.640e-01 3.23778e+00
5.745e-01 3.31010e+00
5.849e-01 3.38528e+00
5.954e-01 3.44340e+00
6.059e-01 3.49694e+00
6.163e-01 3.58629e+00
6.268e-01 3.63612e+00
6.373e-01 3.71035e+00
6.477e-01 3.78070e+00
6.582e-01 3.82652e+00
6.687e-01 3.91287e+00
6.791e-01 3.98181e+00
6.896e-01 4.03991e+00
7.001e-01 4.11517e+00
7.105e-01 4.18348e+00
7.210e-01 4.25845e+00
7.315e-01 4.31711e+00
7.419e-01 4.38614e+00
7.524e-01 4.46313e+00
7.629e-01 4.52945e+00
7.733e-01 4.59236e+00
7.838e-01 4.65338e+00
7.943e-01 4.72009e+00
8.047e-01 4.79156e+00
8.152e-01 4.85786e+00
8.257e-01 4.92284e+00
8.361e-01 4.99639e+00
8.466e-01 5.06453e+00
8.571e-01 5.12343e+00
8.675e-01 5.20294e+00
8.780e-01 5.26443e+00
8.885e-01 5.32674e+00
8.989e-01 5.39065e+00
9.094e-01 5.47125e+00
9.199e-01 5.53881e+00
9.303e-01 5.61667e+00
9.408e-01 5.67820e+00
9.513e-01 5.72658e+00
9.617e-01 5.82783e+00
9.722e-01 5.89748e+00
9.827e-01 5.96579e+00
9.931e-01 6.04063e+00


==> images/DG_5.txt <==
2.500e-01 1.58414e+00
2.605e-01 1.58613e+00
2.709e-01 1.58906e+00
2.814e-01 1.59353e+00
2.919e-01 1.60090e+00
3.023e-01 1.61686e+00
3.128e-01 1.70010e+00
3.233e-01 1.76200e+00
3.337e-01 1.82494e+00
3.442e-01 1.88665e+00
3.547e-01 1.95642e+00
3.651e-01 2.01897e+00
3.756e-01 2.08173e+00
3.861e-01 2.15134e+00
3.965e-01 2.21198e+00
4.070e-01 2.27438e+00
4.175e-01 2.34150e+00
4.279e-01 2.40549e+00
4.384e-01 2.47025e+00
4.489e-01 2.53816e+00
4.593e-01 2.60137e+00
4.698e-01 2.66660e+00
4.803e-01 2.73047e+00
4.907e-01 2.79381e+00
5.012e-01 2.85787e+00
5.117e-01 2.92232e+00
5.221e-01 2.99168e+00
5.326e-01 3.05325e+00
5.431e-01 3.11631e+00
5.535e-01 3.18161e+00
5.640e-01 3.24819e+00
5.745e-01 3.30847e+00
5.849e-01 3.37888e+00
5.954e-01 3.43701e+00
6.059e-01 3.50362e+00
6.163e-01 3.56592e+00
6.268e-01 3.63787e+00
6.373e-01 3.69524e+00
6.477e-01 3.76217e+00
6.582e-01 3.82931e+00
6.687e-01 3.89539e+00
6.791e-01 3.96017e+00
6.896e-01 4.02518e+00
7.001e-01 4.09712e+00
7.105e-01 4.16004e+00
7.210e-01 4.21762e+00
7.315e-01 4.28532e+00
7.419e-01 4.34605e+00
7.524e-01 4.42051e+00
7.629e-01 4.48608e+00
7.733e-01 4.54395e+00
7.838e-01 4.61386e+00
7.943e-01 4.67857e+00
8.047e-01 4.74508e+00
8.152e-01 4.80683e+00
8.257e-01 4.87187e+00
8.361e-01 4.93774e+00
8.466e-01 4.99891e+00
8.571e-01 5.07139e+00
8.675e-01 5.13061e+00
8.780e-01 5.19501e+00
8.885e-01 5.26021e+00
8.989e-01 5.33012e+00
9.094e-01 5.39109e+00
9.199e-01 5.46056e+00
9.303e-01 5.52836e+00
9.408e-01 5.59576e+00
9.513e-01 5.65998e+00
9.617e-01 5.73400e+00
9.722e-01 5.80108e+00
9.827e-01 5.87491e+00
9.931e-01 5.94572e+00


==> images/energy4.txt <==
1.000e-01 1.10773e-02 3.06275e-02 4.17048e-02
1.010e-01 1.12997e-02 3.06278e-02 4.19275e-02
1.020e-01 1.15243e-02 3.06280e-02 4.21524e-02
1.030e-01 1.17512e-02 3.06282e-02 4.23794e-02
1.040e-01 1.19802e-02 3.06285e-02 4.26087e-02
1.050e-01 1.22115e-02 3.06287e-02 4.28402e-02
1.060e-01 1.24449e-02 3.06290e-02 4.30739e-02
1.070e-01 1.26806e-02 3.06293e-02 4.33099e-02
1.080e-01 1.29184e-02 3.06296e-02 4.35480e-02
1.090e-01 1.31585e-02 3.06298e-02 4.37883e-02
1.100e-01 1.34008e-02 3.06301e-02 4.40309e-02
1.110e-01 1.36452e-02 3.06305e-02 4.42757e-02
1.120e-01 1.38919e-02 3.06308e-02 4.45226e-02
1.130e-01 1.41407e-02 3.06311e-02 4.47718e-02
1.140e-01 1.43918e-02 3.06314e-02 4.50232e-02
1.150e-01 1.46450e-02 3.06318e-02 4.52768e-02
1.160e-01 1.49005e-02 3.06321e-02 4.55326e-02
1.170e-01 1.51582e-02 3.06325e-02 4.57906e-02
1.180e-01 1.54180e-02 3.06329e-02 4.60509e-02
1.190e-01 1.56801e-02 3.06333e-02 4.63133e-02
1.200e-01 1.59443e-02 3.06337e-02 4.65780e-02
1.210e-01 1.62107e-02 3.06341e-02 4.68448e-02
1.220e-01 1.64794e-02 3.06345e-02 4.71139e-02
1.230e-01 1.67502e-02 3.06350e-02 4.73852e-02
1.240e-01 1.70232e-02 3.06354e-02 4.76586e-02
1.250e-01 1.72984e-02 3.06359e-02 4.79343e-02
1.260e-01 1.75758e-02 3.06364e-02 4.82122e-02
1.270e-01 1.78554e-02 3.06369e-02 4.84923e-02
1.280e-01 1.81372e-02 3.06374e-02 4.87746e-02
1.290e-01 1.84212e-02 3.06380e-02 4.90591e-02
1.300e-01 1.87073e-02 3.06385e-02 4.93458e-02
1.310e-01 1.89957e-02 3.06391e-02 4.96348e-02
1.320e-01 1.92862e-02 3.06397e-02 4.99259e-02
1.330e-01 1.95790e-02 3.06403e-02 5.02192e-02
1.340e-01 1.98739e-02 3.06409e-02 5.05148e-02
1.350e-01 2.01710e-02 3.06415e-02 5.08125e-02
1.360e-01 2.04703e-02 3.06422e-02 5.11125e-02
1.370e-01 2.07718e-02 3.06428e-02 5.14146e-02
1.380e-01 2.10755e-02 3.06435e-02 5.17190e-02
1.390e-01 2.13814e-02 3.06442e-02 5.20255e-02
1.400e-01 2.16894e-02 3.06449e-02 5.23343e-02
1.410e-01 2.19996e-02 3.06456e-02 5.26453e-02
1.420e-01 2.23121e-02 3.06464e-02 5.29585e-02
1.430e-01 2.26267e-02 3.06472e-02 5.32738e-02
1.440e-01 2.29434e-02 3.06480e-02 5.35914e-02
1.450e-01 2.32624e-02 3.06488e-02 5.39112e-02
1.460e-01 2.35835e-02 3.06497e-02 5.42332e-02
1.470e-01 2.39068e-02 3.06506e-02 5.45574e-02
1.480e-01 2.42323e-02 3.06515e-02 5.48838e-02
1.490e-01 2.45600e-02 3.06524e-02 5.52124e-02
1.500e-01 2.48898e-02 3.06533e-02 5.55431e-02
1.510e-01 2.52218e-02 3.06543e-02 5.58761e-02
1.520e-01 2.55560e-02 3.06553e-02 5.62113e-02
1.530e-01 2.58924e-02 3.06563e-02 5.65487e-02
1.540e-01 2.62309e-02 3.06574e-02 5.68883e-02
1.550e-01 2.65716e-02 3.06585e-02 5.72301e-02
1.560e-01 2.69144e-02 3.06596e-02 5.75741e-02
1.570e-01 2.72595e-02 3.06608e-02 5.79203e-02
1.580e-01 2.76067e-02 3.06619e-02 5.82687e-02
1.590e-01 2.79561e-02 3.06632e-02 5.86192e-02
1.600e-01 2.83076e-02 3.06644e-02 5.89720e-02
1.610e-01 2.86613e-02 3.06657e-02 5.93270e-02
1.620e-01 2.90172e-02 3.06670e-02 5.96842e-02
1.630e-01 2.93752e-02 3.06683e-02 6.00435e-02
1.640e-01 2.97355e-02 3.06696e-02 6.04051e-02
1.650e-01 3.00978e-02 3.06710e-02 6.07689e-02
1.660e-01 3.04624e-02 3.06724e-02 6.11348e-02
1.670e-01 3.08291e-02 3.06739e-02 6.15030e-02
1.680e-01 3.11979e-02 3.06754e-02 6.18733e-02
1.690e-01 3.15689e-02 3.06770e-02 6.22458e-02
1.700e-01 3.19420e-02 3.06785e-02 6.26206e-02
1.710e-01 3.23174e-02 3.06801e-02 6.29975e-02
1.720e-01 3.26948e-02 3.06818e-02 6.33766e-02
1.730e-01 3.30744e-02 3.06835e-02 6.37579e-02
1.740e-01 3.34562e-02 3.06852e-02 6.41414e-02
1.750e-01 3.38401e-02 3.06870e-02 6.45271e-02
1.760e-01 3.42262e-02 3.06888e-02 6.49150e-02
1.770e-01 3.46144e-02 3.06907e-02 6.53051e-02
1.780e-01 3.50047e-02 3.06926e-02 6.56974e-02
1.790e-01 3.53972e-02 3.06946e-02 6.60918e-02
1.800e-01 3.57918e-02 3.06966e-02 6.64884e-02
1.810e-01 3.61886e-02 3.06987e-02 6.68873e-02
1.820e-01 3.65874e-02 3.07008e-02 6.72883e-02
1.830e-01 3.69885e-02 3.07030e-02 6.76915e-02
1.840e-01 3.73916e-02 3.07053e-02 6.80969e-02
1.850e-01 3.77969e-02 3.07075e-02 6.85045e-02
1.860e-01 3.82044e-02 3.07099e-02 6.89142e-02
1.870e-01 3.86139e-02 3.07123e-02 6.93262e-02
1.880e-01 3.90255e-02 3.07148e-02 6.97403e-02
1.890e-01 3.94392e-02 3.07174e-02 7.01566e-02
1.900e-01 3.98551e-02 3.07200e-02 7.05751e-02
1.910e-01 4.02731e-02 3.07227e-02 7.09958e-02
1.920e-01 4.06932e-02 3.07255e-02 7.14186e-02
1.930e-01 4.11153e-02 3.07283e-02 7.18437e-02
1.940e-01 4.15396e-02 3.07313e-02 7.22709e-02
1.950e-01 4.19661e-02 3.07342e-02 7.27003e-02
1.960e-01 4.23945e-02 3.07373e-02 7.31319e-02
1.970e-01 4.28251e-02 3.07405e-02 7.35656e-02
1.980e-01 4.32577e-02 3.07438e-02 7.40016e-02
1.990e-01 4.36924e-02 3.07472e-02 7.44397e-02
2.000e-01 4.41292e-02 3.07507e-02 7.48799e-02
2.010e-01 4.45680e-02 3.07544e-02 7.53224e-02
2.020e-01 4.50089e-02 3.07581e-02 7.57670e-02
2.030e-01 4.54519e-02 3.07619e-02 7.62138e-02
2.040e-01 4.58969e-02 3.07659e-02 7.66628e-02
2.050e-01 4.63440e-02 3.07699e-02 7.71139e-02
2.060e-01 4.67932e-02 3.07740e-02 7.75672e-02
2.070e-01 4.72444e-02 3.07783e-02 7.80227e-02
2.080e-01 4.76977e-02 3.07826e-02 7.84803e-02
2.090e-01 4.81531e-02 3.07870e-02 7.89401e-02
2.100e-01 4.86105e-02 3.07916e-02 7.94021e-02
2.110e-01 4.90699e-02 3.07962e-02 7.98662e-02
2.120e-01 4.95314e-02 3.08011e-02 8.03325e-02
2.130e-01 4.99948e-02 3.08061e-02 8.08009e-02
2.140e-01 5.04602e-02 3.08113e-02 8.12715e-02
2.150e-01 5.09276e-02 3.08167e-02 8.17443e-02
2.160e-01 5.13969e-02 3.08223e-02 8.22192e-02
2.170e-01 5.18683e-02 3.08280e-02 8.26963e-02
2.180e-01 5.23415e-02 3.08340e-02 8.31755e-02
2.190e-01 5.28168e-02 3.08401e-02 8.36569e-02
2.200e-01 5.32940e-02 3.08463e-02 8.41404e-02
2.210e-01 5.37733e-02 3.08528e-02 8.46260e-02
2.220e-01 5.42545e-02 3.08594e-02 8.51139e-02
2.230e-01 5.47377e-02 3.08662e-02 8.56038e-02
2.240e-01 5.52227e-02 3.08732e-02 8.60959e-02
2.250e-01 5.57096e-02 3.08806e-02 8.65902e-02
2.260e-01 5.61985e-02 3.08880e-02 8.70865e-02
2.270e-01 5.66891e-02 3.08959e-02 8.75850e-02
2.280e-01 5.71817e-02 3.09040e-02 8.80857e-02
2.290e-01 5.76761e-02 3.09124e-02 8.85885e-02
2.300e-01 5.81723e-02 3.09211e-02 8.90934e-02
2.310e-01 5.86702e-02 3.09302e-02 8.96004e-02
2.320e-01 5.91701e-02 3.09395e-02 9.01095e-02
2.330e-01 5.96715e-02 3.09493e-02 9.06208e-02
2.340e-01 6.01748e-02 3.09594e-02 9.11342e-02
2.350e-01 6.06798e-02 3.09699e-02 9.16497e-02
2.360e-01 6.11867e-02 3.09806e-02 9.21673e-02
2.370e-01 6.16951e-02 3.09919e-02 9.26870e-02
2.380e-01 6.22053e-02 3.10035e-02 9.32088e-02
2.390e-01 6.27170e-02 3.10158e-02 9.37327e-02
2.400e-01 6.32301e-02 3.10286e-02 9.42587e-02
2.410e-01 6.37446e-02 3.10422e-02 9.47868e-02
2.420e-01 6.42603e-02 3.10567e-02 9.53170e-02
2.430e-01 6.47770e-02 3.10722e-02 9.58493e-02
2.440e-01 6.52950e-02 3.10886e-02 9.63836e-02
2.450e-01 6.58142e-02 3.11058e-02 9.69200e-02
2.460e-01 6.63343e-02 3.11241e-02 9.74584e-02
2.470e-01 6.68556e-02 3.11432e-02 9.79988e-02
2.480e-01 6.73777e-02 3.11636e-02 9.85413e-02
2.490e-01 6.79002e-02 3.11857e-02 9.90858e-02
2.500e-01 6.84227e-02 3.12096e-02 9.96324e-02
2.510e-01 6.89453e-02 3.12356e-02 1.00181e-01
2.520e-01 6.94672e-02 3.12641e-02 1.00731e-01
2.530e-01 6.99871e-02 3.12966e-02 1.01284e-01
2.540e-01 7.05039e-02 3.13341e-02 1.01838e-01
2.550e-01 7.10158e-02 3.13783e-02 1.02394e-01
2.560e-01 7.15152e-02 3.14367e-02 1.02952e-01
2.570e-01 7.19476e-02 3.15633e-02 1.03511e-01
2.580e-01 7.14651e-02 3.25853e-02 1.04050e-01
2.590e-01 2.87978e-02 6.94879e-02 9.82857e-02
2.600e-01 2.88131e-02 6.96986e-02 9.85117e-02
2.610e-01 2.80262e-02 7.07109e-02 9.87371e-02
2.620e-01 2.81886e-02 7.07622e-02 9.89508e-02
2.630e-01 2.83505e-02 7.08144e-02 9.91649e-02
2.640e-01 2.85069e-02 7.08724e-02 9.93793e-02
2.650e-01 2.86492e-02 7.09446e-02 9.95938e-02
2.660e-01 2.79598e-02 7.18189e-02 9.97787e-02
2.670e-01 2.81129e-02 7.18763e-02 9.99891e-02
2.680e-01 2.82525e-02 7.19474e-02 1.00200e-01
2.690e-01 2.83623e-02 7.20485e-02 1.00411e-01
2.700e-01 2.74143e-02 7.31871e-02 1.00601e-01
2.710e-01 2.74466e-02 7.33579e-02 1.00805e-01
2.720e-01 2.75046e-02 7.35017e-02 1.01006e-01
2.730e-01 2.76030e-02 7.36046e-02 1.01208e-01
2.740e-01 2.77141e-02 7.36948e-02 1.01409e-01
2.750e-01 2.78197e-02 7.37907e-02 1.01610e-01
2.760e-01 2.76475e-02 7.41581e-02 1.01806e-01
2.770e-01 2.77922e-02 7.42129e-02 1.02005e-01
2.780e-01 2.79277e-02 7.42768e-02 1.02205e-01
2.790e-01 2.80447e-02 7.43590e-02 1.02404e-01
2.800e-01 2.67385e-02 7.58231e-02 1.02562e-01
2.810e-01 2.67083e-02 7.60417e-02 1.02750e-01
2.820e-01 2.67655e-02 7.61735e-02 1.02939e-01
2.830e-01 2.68103e-02 7.63167e-02 1.03127e-01
2.840e-01 2.68806e-02 7.64338e-02 1.03314e-01
2.850e-01 2.69838e-02 7.65185e-02 1.03502e-01
2.860e-01 2.70863e-02 7.66043e-02 1.03691e-01
2.870e-01 2.71672e-02 7.67116e-02 1.03879e-01
2.880e-01 2.62374e-02 7.78137e-02 1.04051e-01
2.890e-01 2.63229e-02 7.79096e-02 1.04233e-01
2.900e-01 2.63711e-02 7.80419e-02 1.04413e-01
2.910e-01 2.50963e-02 7.94729e-02 1.04569e-01
2.920e-01 2.51968e-02 7.95453e-02 1.04742e-01
2.930e-01 2.53080e-02 7.96071e-02 1.04915e-01
2.940e-01 2.54228e-02 7.96656e-02 1.05088e-01
2.950e-01 2.55367e-02 7.97251e-02 1.05262e-01
2.960e-01 2.56473e-02 7.97881e-02 1.05435e-01
2.970e-01 2.57514e-02 7.98576e-02 1.05609e-01
2.980e-01 2.58359e-02 7.99466e-02 1.05783e-01
2.990e-01 2.40196e-02 8.19101e-02 1.05930e-01
3.000e-01 2.37292e-02 8.23557e-02 1.06085e-01
3.010e-01 2.38504e-02 8.23921e-02 1.06243e-01
3.020e-01 2.39704e-02 8.24301e-02 1.06400e-01
3.030e-01 2.40867e-02 8.24719e-02 1.06559e-01
3.040e-01 2.41957e-02 8.25211e-02 1.06717e-01
3.050e-01 2.42865e-02 8.25883e-02 1.06875e-01
3.060e-01 2.35985e-02 8.33944e-02 1.06993e-01
3.070e-01 2.37017e-02 8.34450e-02 1.07147e-01
3.080e-01 2.37968e-02 8.35038e-02 1.07301e-01
3.090e-01 2.38792e-02 8.35751e-02 1.07454e-01
3.100e-01 2.39077e-02 8.36996e-02 1.07607e-01
3.110e-01 1.57666e-02 8.94653e-02 1.05232e-01
3.120e-01 1.58675e-02 8.94660e-02 1.05333e-01
3.130e-01 1.59686e-02 8.94668e-02 1.05435e-01
3.140e-01 1.60700e-02 8.94675e-02 1.05538e-01
3.150e-01 1.61718e-02 8.94682e-02 1.05640e-01
3.160e-01 1.62739e-02 8.94689e-02 1.05743e-01
3.170e-01 1.63764e-02 8.94697e-02 1.05846e-01
3.180e-01 1.64792e-02 8.94704e-02 1.05950e-01
3.190e-01 1.65823e-02 8.94711e-02 1.06053e-01
3.200e-01 1.66857e-02 8.94718e-02 1.06157e-01
3.210e-01 1.67894e-02 8.94724e-02 1.06262e-01
3.220e-01 1.68935e-02 8.94731e-02 1.06367e-01
3.230e-01 1.69979e-02 8.94738e-02 1.06472e-01
3.240e-01 1.71027e-02 8.94745e-02 1.06577e-01
3.250e-01 1.72077e-02 8.94751e-02 1.06683e-01
3.260e-01 1.73131e-02 8.94758e-02 1.06789e-01
3.270e-01 1.74189e-02 8.94764e-02 1.06895e-01
3.280e-01 1.75249e-02 8.94771e-02 1.07002e-01
3.290e-01 1.76313e-02 8.94777e-02 1.07109e-01
3.300e-01 1.77380e-02 8.94783e-02 1.07216e-01
3.310e-01 1.78450e-02 8.94790e-02 1.07324e-01
3.320e-01 1.79524e-02 8.94796e-02 1.07432e-01
3.330e-01 1.80601e-02 8.94802e-02 1.07540e-01
3.340e-01 1.81681e-02 8.94808e-02 1.07649e-01
3.350e-01 1.82764e-02 8.94814e-02 1.07758e-01
3.360e-01 1.83851e-02 8.94820e-02 1.07867e-01
3.370e-01 1.84941e-02 8.94826e-02 1.07977e-01
3.380e-01 1.86034e-02 8.94832e-02 1.08087e-01
3.390e-01 1.87131e-02 8.94838e-02 1.08197e-01
3.400e-01 1.88231e-02 8.94843e-02 1.08307e-01
3.410e-01 1.89334e-02 8.94849e-02 1.08418e-01
3.420e-01 1.90440e-02 8.94855e-02 1.08530e-01
3.430e-01 1.91550e-02 8.94860e-02 1.08641e-01
3.440e-01 1.92663e-02 8.94866e-02 1.08753e-01
3.450e-01 1.93779e-02 8.94872e-02 1.08865e-01
3.460e-01 1.94899e-02 8.94877e-02 1.08978e-01
3.470e-01 1.96021e-02 8.94883e-02 1.09090e-01
3.480e-01 1.97147e-02 8.94888e-02 1.09204e-01
3.490e-01 1.98277e-02 8.94893e-02 1.09317e-01
3.500e-01 1.99409e-02 8.94899e-02 1.09431e-01
3.510e-01 2.00545e-02 8.94904e-02 1.09545e-01
3.520e-01 2.01684e-02 8.94909e-02 1.09659e-01
3.530e-01 2.02826e-02 8.94915e-02 1.09774e-01
3.540e-01 2.03972e-02 8.94920e-02 1.09889e-01
3.550e-01 2.05121e-02 8.94925e-02 1.10005e-01
3.560e-01 2.06273e-02 8.94930e-02 1.10120e-01
3.570e-01 2.07428e-02 8.94935e-02 1.10236e-01
3.580e-01 2.08587e-02 8.94940e-02 1.10353e-01
3.590e-01 2.09749e-02 8.94945e-02 1.10469e-01
3.600e-01 2.10914e-02 8.94950e-02 1.10586e-01
3.610e-01 2.12083e-02 8.94955e-02 1.10704e-01
3.620e-01 2.13254e-02 8.94960e-02 1.10821e-01
3.630e-01 2.14429e-02 8.94964e-02 1.10939e-01
3.640e-01 2.15608e-02 8.94969e-02 1.11058e-01
3.650e-01 2.16789e-02 8.94974e-02 1.11176e-01
3.660e-01 2.17974e-02 8.94979e-02 1.11295e-01
3.670e-01 2.19162e-02 8.94983e-02 1.11415e-01
3.680e-01 2.20354e-02 8.94988e-02 1.11534e-01
3.690e-01 2.21548e-02 8.94992e-02 1.11654e-01
3.700e-01 2.22746e-02 8.94997e-02 1.11774e-01
3.710e-01 2.23947e-02 8.95001e-02 1.11895e-01
3.720e-01 2.25152e-02 8.95006e-02 1.12016e-01
3.730e-01 2.26359e-02 8.95010e-02 1.12137e-01
3.740e-01 2.27570e-02 8.95015e-02 1.12259e-01
3.750e-01 2.28785e-02 8.95019e-02 1.12380e-01
3.760e-01 2.30002e-02 8.95024e-02 1.12503e-01
3.770e-01 2.31223e-02 8.95028e-02 1.12625e-01
3.780e-01 2.32447e-02 8.95032e-02 1.12748e-01
3.790e-01 2.33674e-02 8.95036e-02 1.12871e-01
3.800e-01 2.34905e-02 8.95041e-02 1.12995e-01
3.810e-01 2.36138e-02 8.95045e-02 1.13118e-01
3.820e-01 2.37375e-02 8.95049e-02 1.13242e-01
3.830e-01 2.38616e-02 8.95053e-02 1.13367e-01
3.840e-01 2.39859e-02 8.95057e-02 1.13492e-01
3.850e-01 2.41106e-02 8.95061e-02 1.13617e-01
3.860e-01 2.42356e-02 8.95065e-02 1.13742e-01
3.870e-01 2.43610e-02 8.95069e-02 1.13868e-01
3.880e-01 2.44866e-02 8.95073e-02 1.13994e-01
3.890e-01 2.46126e-02 8.95077e-02 1.14120e-01
3.900e-01 2.47389e-02 8.95081e-02 1.14247e-01
3.910e-01 2.48656e-02 8.95085e-02 1.14374e-01
3.920e-01 2.49926e-02 8.95089e-02 1.14501e-01
3.930e-01 2.51198e-02 8.95093e-02 1.14629e-01
3.940e-01 2.52475e-02 8.95096e-02 1.14757e-01
3.950e-01 2.53754e-02 8.95100e-02 1.14885e-01
3.960e-01 2.55037e-02 8.95104e-02 1.15014e-01
3.970e-01 2.56323e-02 8.95108e-02 1.15143e-01
3.980e-01 2.57612e-02 8.95111e-02 1.15272e-01
3.990e-01 2.58905e-02 8.95115e-02 1.15402e-01
4.000e-01 2.60200e-02 8.95119e-02 1.15532e-01
4.010e-01 2.61500e-02 8.95122e-02 1.15662e-01
4.020e-01 2.62802e-02 8.95126e-02 1.15793e-01
4.030e-01 2.64107e-02 8.95129e-02 1.15924e-01
4.040e-01 2.65416e-02 8.95133e-02 1.16055e-01
4.050e-01 2.66728e-02 8.95136e-02 1.16186e-01
4.060e-01 2.68044e-02 8.95140e-02 1.16318e-01
4.070e-01 2.69362e-02 8.95143e-02 1.16451e-01
4.080e-01 2.70684e-02 8.95147e-02 1.16583e-01
4.090e-01 2.72009e-02 8.95150e-02 1.16716e-01
4.100e-01 2.73338e-02 8.95153e-02 1.16849e-01
4.110e-01 2.74670e-02 8.95157e-02 1.16983e-01
4.120e-01 2.76005e-02 8.95160e-02 1.17116e-01
4.130e-01 2.77343e-02 8.95163e-02 1.17251e-01
4.140e-01 2.78684e-02 8.95166e-02 1.17385e-01
4.150e-01 2.80029e-02 8.95170e-02 1.17520e-01
4.160e-01 2.81377e-02 8.95173e-02 1.17655e-01
4.170e-01 2.82728e-02 8.95176e-02 1.17790e-01
4.180e-01 2.84083e-02 8.95179e-02 1.17926e-01
4.190e-01 2.85440e-02 8.95182e-02 1.18062e-01
4.200e-01 2.86802e-02 8.95185e-02 1.18199e-01
4.210e-01 2.88166e-02 8.95188e-02 1.18335e-01
4.220e-01 2.89533e-02 8.95191e-02 1.18472e-01
4.230e-01 2.90904e-02 8.95194e-02 1.18610e-01
4.240e-01 2.92278e-02 8.95197e-02 1.18748e-01
4.250e-01 2.93656e-02 8.95200e-02 1.18886e-01
4.260e-01 2.95036e-02 8.95203e-02 1.19024e-01
4.270e-01 2.96420e-02 8.95206e-02 1.19163e-01
4.280e-01 2.97807e-02 8.95209e-02 1.19302e-01
4.290e-01 2.99198e-02 8.95212e-02 1.19441e-01
4.300e-01 3.00591e-02 8.95215e-02 1.19581e-01
4.310e-01 3.01988e-02 8.95218e-02 1.19721e-01
4.320e-01 3.03388e-02 8.95220e-02 1.19861e-01
4.330e-01 3.04792e-02 8.95223e-02 1.20001e-01
4.340e-01 3.06199e-02 8.95226e-02 1.20142e-01
4.350e-01 3.07609e-02 8.95229e-02 1.20284e-01
4.360e-01 3.09022e-02 8.95231e-02 1.20425e-01
4.370e-01 3.10438e-02 8.95234e-02 1.20567e-01
4.380e-01 3.11858e-02 8.95237e-02 1.20709e-01
4.390e-01 3.13281e-02 8.95239e-02 1.20852e-01
4.400e-01 3.14707e-02 8.95242e-02 1.20995e-01
4.410e-01 3.16137e-02 8.95244e-02 1.21138e-01
4.420e-01 3.17569e-02 8.95247e-02 1.21282e-01
4.430e-01 3.19005e-02 8.95250e-02 1.21426e-01
4.440e-01 3.20445e-02 8.95252e-02 1.21570e-01
4.450e-01 3.21887e-02 8.95255e-02 1.21714e-01
4.460e-01 3.23333e-02 8.95257e-02 1.21859e-01
4.470e-01 3.24782e-02 8.95260e-02 1.22004e-01
4.480e-01 3.26234e-02 8.95262e-02 1.22150e-01
4.490e-01 3.27690e-02 8.95265e-02 1.22295e-01
4.500e-01 3.29149e-02 8.95267e-02 1.22442e-01
4.510e-01 3.30611e-02 8.95269e-02 1.22588e-01
4.520e-01 3.32076e-02 8.95272e-02 1.22735e-01
4.530e-01 3.33545e-02 8.95274e-02 1.22882e-01
4.540e-01 3.35017e-02 8.95277e-02 1.23029e-01
4.550e-01 3.36492e-02 8.95279e-02 1.23177e-01
4.560e-01 3.37970e-02 8.95281e-02 1.23325e-01
4.570e-01 3.39452e-02 8.95284e-02 1.23474e-01
4.580e-01 3.40937e-02 8.95286e-02 1.23622e-01
4.590e-01 3.42425e-02 8.95288e-02 1.23771e-01
4.600e-01 3.43916e-02 8.95290e-02 1.23921e-01
4.610e-01 3.45411e-02 8.95293e-02 1.24070e-01
4.620e-01 3.46909e-02 8.95295e-02 1.24220e-01
4.630e-01 3.48410e-02 8.95297e-02 1.24371e-01
4.640e-01 3.49914e-02 8.95299e-02 1.24521e-01
4.650e-01 3.51422e-02 8.95302e-02 1.24672e-01
4.660e-01 3.52933e-02 8.95304e-02 1.24824e-01
4.670e-01 3.54447e-02 8.95306e-02 1.24975e-01
4.680e-01 3.55965e-02 8.95308e-02 1.25127e-01
4.690e-01 3.57485e-02 8.95310e-02 1.25280e-01
4.700e-01 3.59009e-02 8.95312e-02 1.25432e-01
4.710e-01 3.60537e-02 8.95314e-02 1.25585e-01
4.720e-01 3.62067e-02 8.95317e-02 1.25738e-01
4.730e-01 3.63601e-02 8.95319e-02 1.25892e-01
4.740e-01 3.65138e-02 8.95321e-02 1.26046e-01
4.750e-01 3.66678e-02 8.95323e-02 1.26200e-01
4.760e-01 3.68221e-02 8.95325e-02 1.26355e-01
4.770e-01 3.69768e-02 8.95327e-02 1.26510e-01
4.780e-01 3.71318e-02 8.95329e-02 1.26665e-01
4.790e-01 3.72871e-02 8.95331e-02 1.26820e-01
4.800e-01 3.74428e-02 8.95333e-02 1.26976e-01
4.810e-01 3.75988e-02 8.95335e-02 1.27132e-01
4.820e-01 3.77551e-02 8.95337e-02 1.27289e-01
4.830e-01 3.79117e-02 8.95339e-02 1.27446e-01
4.840e-01 3.80687e-02 8.95341e-02 1.27603e-01
4.850e-01 3.82259e-02 8.95343e-02 1.27760e-01
4.860e-01 3.83835e-02 8.95344e-02 1.27918e-01
4.870e-01 3.85415e-02 8.95346e-02 1.28076e-01
4.880e-01 3.86997e-02 8.95348e-02 1.28235e-01
4.890e-01 3.88583e-02 8.95350e-02 1.28393e-01
4.900e-01 3.90172e-02 8.95352e-02 1.28552e-01
4.910e-01 3.91764e-02 8.95354e-02 1.28712e-01
4.920e-01 3.93360e-02 8.95356e-02 1.28872e-01
4.930e-01 3.94959e-02 8.95357e-02 1.29032e-01
4.940e-01 3.96561e-02 8.95359e-02 1.29192e-01
4.950e-01 3.98166e-02 8.95361e-02 1.29353e-01
4.960e-01 3.99775e-02 8.95363e-02 1.29514e-01
4.970e-01 4.01387e-02 8.95365e-02 1.29675e-01
4.980e-01 4.03002e-02 8.95366e-02 1.29837e-01
4.990e-01 4.04620e-02 8.95368e-02 1.29999e-01
5.000e-01 4.06242e-02 8.95370e-02 1.30161e-01
5.010e-01 4.07866e-02 8.95372e-02 1.30324e-01
5.020e-01 4.09495e-02 8.95373e-02 1.30487e-01
5.030e-01 4.11126e-02 8.95375e-02 1.30650e-01
5.040e-01 4.12761e-02 8.95377e-02 1.30814e-01
5.050e-01 4.14398e-02 8.95379e-02 1.30978e-01
5.060e-01 4.16040e-02 8.95380e-02 1.31142e-01
5.070e-01 4.17684e-02 8.95382e-02 1.31307e-01
5.080e-01 4.19332e-02 8.95384e-02 1.31472e-01
5.090e-01 4.20982e-02 8.95385e-02 1.31637e-01
5.100e-01 4.22637e-02 8.95387e-02 1.31802e-01
5.110e-01 4.24294e-02 8.95388e-02 1.31968e-01
5.120e-01 4.25955e-02 8.95390e-02 1.32134e-01
5.130e-01 4.27618e-02 8.95392e-02 1.32301e-01
5.140e-01 4.29286e-02 8.95393e-02 1.32468e-01
5.150e-01 4.30956e-02 8.95395e-02 1.32635e-01
5.160e-01 4.32630e-02 8.95397e-02 1.32803e-01
5.170e-01 4.34307e-02 8.95398e-02 1.32970e-01
5.180e-01 4.35987e-02 8.95400e-02 1.33139e-01
5.190e-01 4.37670e-02 8.95401e-02 1.33307e-01
5.200e-01 4.39357e-02 8.95403e-02 1.33476e-01
5.210e-01 4.41047e-02 8.95404e-02 1.33645e-01
5.220e-01 4.42740e-02 8.95406e-02 1.33815e-01
5.230e-01 4.44436e-02 8.95407e-02 1.33984e-01
5.240e-01 4.46136e-02 8.95409e-02 1.34154e-01
5.250e-01 4.47839e-02 8.95410e-02 1.34325e-01
5.260e-01 4.49545e-02 8.95412e-02 1.34496e-01
5.270e-01 4.51254e-02 8.95413e-02 1.34667e-01
5.280e-01 4.52967e-02 8.95415e-02 1.34838e-01
5.290e-01 4.54683e-02 8.95416e-02 1.35010e-01
5.300e-01 4.56402e-02 8.95418e-02 1.35182e-01
5.310e-01 4.58125e-02 8.95419e-02 1.35354e-01
5.320e-01 4.59850e-02 8.95421e-02 1.35527e-01
5.330e-01 4.61579e-02 8.95422e-02 1.35700e-01
5.340e-01 4.63311e-02 8.95424e-02 1.35874e-01
5.350e-01 4.65047e-02 8.95425e-02 1.36047e-01
5.360e-01 4.66786e-02 8.95426e-02 1.36221e-01
5.370e-01 4.68528e-02 8.95428e-02 1.36396e-01
5.380e-01 4.70273e-02 8.95429e-02 1.36570e-01
5.390e-01 4.72021e-02 8.95431e-02 1.36745e-01
5.400e-01 4.73773e-02 8.95432e-02 1.36920e-01
5.410e-01 4.75528e-02 8.95433e-02 1.37096e-01
5.420e-01 4.77286e-02 8.95435e-02 1.37272e-01
5.430e-01 4.79048e-02 8.95436e-02 1.37448e-01
5.440e-01 4.80812e-02 8.95437e-02 1.37625e-01
5.450e-01 4.82580e-02 8.95439e-02 1.37802e-01
5.460e-01 4.84352e-02 8.95440e-02 1.37979e-01
5.470e-01 4.86126e-02 8.95441e-02 1.38157e-01
5.480e-01 4.87904e-02 8.95443e-02 1.38335e-01
5.490e-01 4.89685e-02 8.95444e-02 1.38513e-01
5.500e-01 4.91469e-02 8.95445e-02 1.38691e-01
5.510e-01 4.93256e-02 8.95447e-02 1.38870e-01
5.520e-01 4.95047e-02 8.95448e-02 1.39050e-01
5.530e-01 4.96841e-02 8.95449e-02 1.39229e-01
5.540e-01 4.98638e-02 8.95450e-02 1.39409e-01
5.550e-01 5.00439e-02 8.95452e-02 1.39589e-01
5.560e-01 5.02243e-02 8.95453e-02 1.39770e-01
5.570e-01 5.04050e-02 8.95454e-02 1.39950e-01
5.580e-01 5.05860e-02 8.95456e-02 1.40132e-01
5.590e-01 5.07673e-02 8.95457e-02 1.40313e-01
5.600e-01 5.09490e-02 8.95458e-02 1.40495e-01
5.610e-01 5.11310e-02 8.95459e-02 1.40677e-01
5.620e-01 5.13133e-02 8.95460e-02 1.40859e-01
5.630e-01 5.14960e-02 8.95462e-02 1.41042e-01
5.640e-01 5.16790e-02 8.95463e-02 1.41225e-01
5.650e-01 5.18623e-02 8.95464e-02 1.41409e-01
5.660e-01 5.20459e-02 8.95465e-02 1.41592e-01
5.670e-01 5.22298e-02 8.95466e-02 1.41776e-01
5.680e-01 5.24141e-02 8.95468e-02 1.41961e-01
5.690e-01 5.25987e-02 8.95469e-02 1.42146e-01
5.700e-01 5.27836e-02 8.95470e-02 1.42331e-01
5.710e-01 5.29689e-02 8.95471e-02 1.42516e-01
5.720e-01 5.31545e-02 8.95472e-02 1.42702e-01
5.730e-01 5.33404e-02 8.95473e-02 1.42888e-01
5.740e-01 5.35266e-02 8.95475e-02 1.43074e-01
5.750e-01 5.37131e-02 8.95476e-02 1.43261e-01
5.760e-01 5.39000e-02 8.95477e-02 1.43448e-01
5.770e-01 5.40872e-02 8.95478e-02 1.43635e-01
5.780e-01 5.42748e-02 8.95479e-02 1.43823e-01
5.790e-01 5.44626e-02 8.95480e-02 1.44011e-01
5.800e-01 5.46508e-02 8.95481e-02 1.44199e-01
5.810e-01 5.48393e-02 8.95482e-02 1.44388e-01
5.820e-01 5.50281e-02 8.95484e-02 1.44576e-01
5.830e-01 5.52173e-02 8.95485e-02 1.44766e-01
5.840e-01 5.54067e-02 8.95486e-02 1.44955e-01
5.850e-01 5.55965e-02 8.95487e-02 1.45145e-01
5.860e-01 5.57867e-02 8.95488e-02 1.45335e-01
5.870e-01 5.59771e-02 8.95489e-02 1.45526e-01
5.880e-01 5.61679e-02 8.95490e-02 1.45717e-01
5.890e-01 5.63590e-02 8.95491e-02 1.45908e-01
5.900e-01 5.65504e-02 8.95492e-02 1.46100e-01
5.910e-01 5.67422e-02 8.95493e-02 1.46292e-01
5.920e-01 5.69343e-02 8.95494e-02 1.46484e-01
5.930e-01 5.71267e-02 8.95495e-02 1.46676e-01
5.940e-01 5.73194e-02 8.95496e-02 1.46869e-01
5.950e-01 5.75125e-02 8.95497e-02 1.47062e-01
5.960e-01 5.77058e-02 8.95498e-02 1.47256e-01
5.970e-01 5.78995e-02 8.95499e-02 1.47449e-01
5.980e-01 5.80936e-02 8.95500e-02 1.47644e-01
5.990e-01 5.82879e-02 8.95501e-02 1.47838e-01
6.000e-01 5.84826e-02 8.95502e-02 1.48033e-01
6.010e-01 5.86776e-02 8.95503e-02 1.48228e-01
6.020e-01 5.88729e-02 8.95504e-02 1.48423e-01
6.030e-01 5.90686e-02 8.95505e-02 1.48619e-01
6.040e-01 5.92646e-02 8.95506e-02 1.48815e-01
6.050e-01 5.94609e-02 8.95507e-02 1.49012e-01
6.060e-01 5.96575e-02 8.95508e-02 1.49208e-01
6.070e-01 5.98545e-02 8.95509e-02 1.49405e-01
6.080e-01 6.00517e-02 8.95510e-02 1.49603e-01
6.090e-01 6.02493e-02 8.95511e-02 1.49800e-01
6.100e-01 6.04473e-02 8.95512e-02 1.49998e-01
6.110e-01 6.06455e-02 8.95513e-02 1.50197e-01
6.120e-01 6.08441e-02 8.95514e-02 1.50396e-01
6.130e-01 6.10430e-02 8.95515e-02 1.50595e-01
6.140e-01 6.12422e-02 8.95516e-02 1.50794e-01
6.150e-01 6.14418e-02 8.95517e-02 1.50993e-01
6.160e-01 6.16417e-02 8.95518e-02 1.51193e-01
6.170e-01 6.18419e-02 8.95519e-02 1.51394e-01
6.180e-01 6.20424e-02 8.95520e-02 1.51594e-01
6.190e-01 6.22433e-02 8.95521e-02 1.51795e-01
6.200e-01 6.24444e-02 8.95521e-02 1.51997e-01
6.210e-01 6.26460e-02 8.95522e-02 1.52198e-01
6.220e-01 6.28478e-02 8.95523e-02 1.52400e-01
6.230e-01 6.30499e-02 8.95524e-02 1.52602e-01
6.240e-01 6.32524e-02 8.95525e-02 1.52805e-01
6.250e-01 6.34552e-02 8.95526e-02 1.53008e-01
6.260e-01 6.36584e-02 8.95527e-02 1.53211e-01
6.270e-01 6.38618e-02 8.95528e-02 1.53415e-01
6.280e-01 6.40656e-02 8.95529e-02 1.53618e-01
6.290e-01 6.42697e-02 8.95529e-02 1.53823e-01
6.300e-01 6.44741e-02 8.95530e-02 1.54027e-01
6.310e-01 6.46789e-02 8.95531e-02 1.54232e-01
6.320e-01 6.48840e-02 8.95532e-02 1.54437e-01
6.330e-01 6.50894e-02 8.95533e-02 1.54643e-01
6.340e-01 6.52951e-02 8.95534e-02 1.54848e-01
6.350e-01 6.55012e-02 8.95535e-02 1.55055e-01
6.360e-01 6.57075e-02 8.95535e-02 1.55261e-01
6.370e-01 6.59142e-02 8.95536e-02 1.55468e-01
6.380e-01 6.61213e-02 8.95537e-02 1.55675e-01
6.390e-01 6.63286e-02 8.95538e-02 1.55882e-01
6.400e-01 6.65363e-02 8.95539e-02 1.56090e-01
6.410e-01 6.67443e-02 8.95540e-02 1.56298e-01
6.420e-01 6.69526e-02 8.95540e-02 1.56507e-01
6.430e-01 6.71613e-02 8.95541e-02 1.56715e-01
6.440e-01 6.73703e-02 8.95542e-02 1.56924e-01
6.450e-01 6.75796e-02 8.95543e-02 1.57134e-01
6.460e-01 6.77892e-02 8.95544e-02 1.57344e-01
6.470e-01 6.79992e-02 8.95545e-02 1.57554e-01
6.480e-01 6.82094e-02 8.95545e-02 1.57764e-01
6.490e-01 6.84200e-02 8.95546e-02 1.57975e-01
6.500e-01 6.86310e-02 8.95547e-02 1.58186e-01
6.510e-01 6.88422e-02 8.95548e-02 1.58397e-01
6.520e-01 6.90538e-02 8.95549e-02 1.58609e-01
6.530e-01 6.92657e-02 8.95549e-02 1.58821e-01
6.540e-01 6.94779e-02 8.95550e-02 1.59033e-01
6.550e-01 6.96905e-02 8.95551e-02 1.59246e-01
6.560e-01 6.99034e-02 8.95552e-02 1.59459e-01
6.570e-01 7.01166e-02 8.95552e-02 1.59672e-01
6.580e-01 7.03301e-02 8.95553e-02 1.59885e-01
6.590e-01 7.05440e-02 8.95554e-02 1.60099e-01
6.600e-01 7.07582e-02 8.95555e-02 1.60314e-01
6.610e-01 7.09727e-02 8.95555e-02 1.60528e-01
6.620e-01 7.11875e-02 8.95556e-02 1.60743e-01
6.630e-01 7.14026e-02 8.95557e-02 1.60958e-01
6.640e-01 7.16181e-02 8.95558e-02 1.61174e-01
6.650e-01 7.18339e-02 8.95558e-02 1.61390e-01
6.660e-01 7.20501e-02 8.95559e-02 1.61606e-01
6.670e-01 7.22665e-02 8.95560e-02 1.61823e-01
6.680e-01 7.24833e-02 8.95561e-02 1.62039e-01
6.690e-01 7.27004e-02 8.95561e-02 1.62257e-01
6.700e-01 7.29178e-02 8.95562e-02 1.62474e-01
6.710e-01 7.31356e-02 8.95563e-02 1.62692e-01
6.720e-01 7.33537e-02 8.95564e-02 1.62910e-01
6.730e-01 7.35721e-02 8.95564e-02 1.63129e-01
6.740e-01 7.37908e-02 8.95565e-02 1.63347e-01
6.750e-01 7.40099e-02 8.95566e-02 1.63566e-01
6.760e-01 7.42292e-02 8.95566e-02 1.63786e-01
6.770e-01 7.44489e-02 8.95567e-02 1.64006e-01
6.780e-01 7.46690e-02 8.95568e-02 1.64226e-01
6.790e-01 7.48893e-02 8.95569e-02 1.64446e-01
6.800e-01 7.51100e-02 8.95569e-02 1.64667e-01
6.810e-01 7.53310e-02 8.95570e-02 1.64888e-01
6.820e-01 7.55523e-02 8.95571e-02 1.65109e-01
6.830e-01 7.57740e-02 8.95571e-02 1.65331e-01
6.840e-01 7.59960e-02 8.95572e-02 1.65553e-01
6.850e-01 7.62183e-02 8.95573e-02 1.65776e-01
6.860e-01 7.64409e-02 8.95573e-02 1.65998e-01
6.870e-01 7.66639e-02 8.95574e-02 1.66221e-01
6.880e-01 7.68871e-02 8.95575e-02 1.66445e-01
6.890e-01 7.71107e-02 8.95575e-02 1.66668e-01
6.900e-01 7.73347e-02 8.95576e-02 1.66892e-01
6.910e-01 7.75589e-02 8.95577e-02 1.67117e-01
6.920e-01 7.77835e-02 8.95577e-02 1.67341e-01
6.930e-01 7.80084e-02 8.95578e-02 1.67566e-01
6.940e-01 7.82336e-02 8.95579e-02 1.67792e-01
6.950e-01 7.84592e-02 8.95579e-02 1.68017e-01
6.960e-01 7.86851e-02 8.95580e-02 1.68243e-01
6.970e-01 7.89113e-02 8.95581e-02 1.68469e-01
6.980e-01 7.91378e-02 8.95581e-02 1.68696e-01
6.990e-01 7.93647e-02 8.95582e-02 1.68923e-01
7.000e-01 7.95918e-02 8.95582e-02 1.69150e-01
7.010e-01 7.98194e-02 8.95583e-02 1.69378e-01
7.020e-01 8.00472e-02 8.95584e-02 1.69606e-01
7.030e-01 8.02753e-02 8.95584e-02 1.69834e-01
7.040e-01 8.05038e-02 8.95585e-02 1.70062e-01
7.050e-01 8.07326e-02 8.95586e-02 1.70291e-01
7.060e-01 8.09617e-02 8.95586e-02 1.70520e-01
7.070e-01 8.11912e-02 8.95587e-02 1.70750e-01
7.080e-01 8.14210e-02 8.95587e-02 1.70980e-01
7.090e-01 8.16511e-02 8.95588e-02 1.71210e-01

